Learning Long-Range Perception Using Self-Supervision from Short-Range Sensors and Odometry

We introduce a general self-supervised approach to predict the future outputs of a short-range sensor (such as a proximity sensor) given the current outputs of a long-range sensor (such as a camera); we assume that the former is directly related to some piece of information to be perceived (such as the presence of an obstacle in a given position), whereas the latter is information-rich but hard to interpret directly. We instantiate and implement the approach on a small mobile robot to detect obstacles at various distances using the video stream of the robot's forward-pointing camera, by training a convolutional neural network on automatically-acquired datasets. We quantitatively evaluate the quality of the predictions on unseen scenarios, qualitatively evaluate robustness to different operating conditions, and demonstrate usage as the sole input of an obstacle-avoidance controller. We additionally instantiate the approach on a different simulated scenario with complementary characteristics, to exemplify the generality of our contribution.

==> distance.csv <==
,central,distance,left,left-95,left+95,left+90,left-90,central-90,central+90,central+95,central-95
0,0.5,30,0.6321591989052462,0.6119321185414651,0.6523862792690273,0.6490838988014711,0.6152344990090213,0.5,0.5,0.5,0.5
1,0.5,29,0.6311624550486836,0.6058716420039812,0.656453268093386,0.652324155759557,0.6100007543378102,0.5,0.5,0.5,0.5
2,0.6736717264399087,28,0.6677355641161803,0.6577923093220016,0.677678818910359,0.6760554303725339,0.6594156978598267,0.6643407329540262,0.6830027199257912,0.6848234015815731,0.6625200512982443
3,0.6805818721063823,27,0.666101691746841,0.6592803142014256,0.6729230692922563,0.6718093749991273,0.6603940084945547,0.6751133633370892,0.6860503808756755,0.687117406977001,0.6740463372357637
4,0.6999839719057723,26,0.6800938360333788,0.6759195866760828,0.6842680853906749,0.6835865752915246,0.6766010967752331,0.6964348861667816,0.703533057644763,0.7042255621792003,0.6957423816323444
5,0.6985232496213791,25,0.6979784416840741,0.6914070696368421,0.7045498137313061,0.7034769366623703,0.6924799467057778,0.6961692745936046,0.7008772246491537,0.701336536849695,0.6957099623930633
6,0.683558228023466,24,0.7107372216794468,0.7065123891946586,0.7149620541642349,0.7142722855952898,0.7072021577636037,0.6801232113457041,0.6869932447012279,0.6876634918578644,0.6794529641890676
7,0.6989297474978383,23,0.7218257891011293,0.7186067156048058,0.7250448625974527,0.7245192995776448,0.7191322786246137,0.696628153181624,0.7012313418140527,0.7016804333879482,0.6961790616077285
8,0.7054252062389503,22,0.731583150941422,0.728685352425181,0.7344809494576631,0.7340078394958278,0.7291584623870162,0.7036396068451906,0.7072108056327101,0.7075592152705168,0.7032911972073839
9,0.697950435630746,21,0.7258283861204113,0.7233487643090676,0.7283080079317551,0.7279031717176582,0.7237536005231645,0.6960365892157792,0.6998642820457128,0.7002377154925356,0.6956631557689564
10,0.698953968469075,20,0.7399312526697828,0.7375133917232068,0.7423491136163587,0.7419543608087544,0.7379081445308111,0.6970608793024146,0.7008470576357354,0.7012164408877667,0.6966914960503833
11,0.6920586374813014,19,0.7213785285594299,0.7190605828340895,0.7236964742847702,0.7233180341663473,0.7194390229525124,0.6903791074045895,0.6937381675580132,0.6940658807437131,0.6900513942188896
12,0.6772461107361311,18,0.719601061404088,0.7162504080679732,0.7229517147402027,0.7224046692975717,0.7167974535106042,0.6752398372724233,0.6792523841998388,0.6796438521927574,0.6748483692795048
13,0.6893204511413448,17,0.7260625811793494,0.7228275396874771,0.7292976226712217,0.7287694526317323,0.7233557097269665,0.686405088240248,0.6922358140424415,0.6928046653402165,0.6858362369424731
14,0.6900589789679663,16,0.7278826852195364,0.7251861754375332,0.7305791950015396,0.7301389485065186,0.7256264219325541,0.6878748650796168,0.6922430928563158,0.6926692614198962,0.6874486965160365
15,0.7153963278833754,15,0.7312063247319487,0.7267674111547824,0.735645238309115,0.7349205177250878,0.7274921317388096,0.7119558708488635,0.7188367849178873,0.7195080936075482,0.7112845621592025
16,0.7475726869023802,14,0.7399740097527353,0.7353998609663821,0.7445481585390885,0.743801358737235,0.7361466607682356,0.7446590347994007,0.7504863390053598,0.7510548564888679,0.7440905173158925
17,0.7798630727972176,13,0.7498995239187463,0.7455017838200211,0.7542972640174714,0.7535792656340061,0.7462197822034864,0.7773953778628663,0.7823307677315688,0.782812269182174,0.7769138764122612
18,0.8153698526488594,12,0.7765604920720475,0.7712726495516671,0.7818483345924279,0.7809850133646106,0.7721359707794844,0.8122992098110839,0.8184404954866349,0.8190396453086398,0.811700059989079
19,0.8360677141314119,11,0.786368892397806,0.7823033785945473,0.7904344062010648,0.7897706488454307,0.7829671359501814,0.8343717095960506,0.8377637186667732,0.8380946463809901,0.8340407818818337
20,0.8686598975659708,10,0.8076264629042488,0.8031950786401858,0.8120578471683118,0.8113343558598933,0.8039185699486042,0.8666460200106945,0.8706737751212472,0.8710667268393499,0.8662530682925917
21,0.8881244096341331,9,0.8147892334741127,0.8105254883837242,0.8190529785645012,0.8183568569170908,0.8112216100311346,0.886050402830883,0.8901984164373832,0.8906031006916758,0.8856457185765904
22,0.9023890504897448,8,0.8246137058193231,0.8215156862644074,0.8277117253742389,0.8272059262632322,0.8220214853754141,0.9005918701163487,0.904186230863141,0.9045369002042914,0.9002412007751982
23,0.923328850085211,7,0.841767871406853,0.8384061267156796,0.8451296160980265,0.8445807598219165,0.8389549829917896,0.9216790924084073,0.9249786077620148,0.9253005116989521,0.92135718847147
24,0.9229308620240378,6,0.8324173959143564,0.8297768259425699,0.8350579658861429,0.8346268524213615,0.8302079394073513,0.9212969141770662,0.9245648098710095,0.9248836289631015,0.9209780950849742
25,0.9233624068344034,5,0.8457829122299859,0.8427040678795098,0.848861756580462,0.8483590881150782,0.8432067363448936,0.9215041382529221,0.9252206754158847,0.9255832644073932,0.9211415492614136
26,0.9278190061812078,4,0.8613996442663282,0.8583223602712922,0.8644769282613642,0.863974514547889,0.8588247739847674,0.9261120474290101,0.9295259649334056,0.9298590300557856,0.92577898230663
27,0.9215692065215225,3,0.8543734115833809,0.8516871149081375,0.8570597082586242,0.8566211292096049,0.8521256939571569,0.9198508720900925,0.9232875409529525,0.9236228257200608,0.9195155873229842
28,0.9225264009665579,2,0.843683191791899,0.8408104201168052,0.8465559634669928,0.8460869395200388,0.8412794440637592,0.920962027764955,0.9240907741681609,0.9243960177196932,0.9206567842134227
29,0.9128823340546117,1,0.8378094274853858,0.8343935610280029,0.8412252939427687,0.8406676014599307,0.8349512535108409,0.9102085971960433,0.9155560709131801,0.9160777756660715,0.9096868924431519
30,0.8742242797434209,0,0.8058619697393182,0.8003022310491694,0.811421708429467,0.8105139959902591,0.8012099434883774,0.8695810883855432,0.8788674711012986,0.8797734596589333,0.8686750998279085


==> environment.csv <==
,left,center-left,center,center-right,right,env,left0,center-left0,center0,center-right0,right0
0,0.7546183890807114,0.7216744745536936,0.7508505117277392,0.7253780712869761,0.7821074313860873,1,0.7636867656649963,0.7612519043198069,0.8282469836275902,0.7659635855443332,0.7812763916732298
1,0.9036449335597668,0.9067724147568701,0.8795712284436124,0.9148949589694134,0.8974723424067244,2,0.8210558412200136,0.8793713585694902,0.8627910515870407,0.900924915668685,0.817936632044328
2,0.8872205013122118,0.8852893714871964,0.8771015638799765,0.8857511270755163,0.8844507902714875,3,0.8691554245882951,0.8941278112754386,0.9169229013374754,0.8743419078380837,0.8550364468845957
3,0.8676922404474167,0.8863907924007229,0.8970315440863676,0.8741382440568859,0.839365451046523,4,0.7843357268629704,0.8902190224568859,0.9257139529471407,0.8993577491638274,0.7941875447184674
4,0.8159209499412219,0.8763742867030592,0.8923772090289618,0.8804688222539693,0.8561586169995732,5,0.6649948492383669,0.8717680680878249,0.9296882941342652,0.8877870919588896,0.6933212948037887
5,0.8269509361174042,0.869607091232291,0.8831122336789218,0.8357570594374871,0.8555906389243642,6,0.7954137020205398,0.8782254966773049,0.865148902850222,0.8576521756461523,0.7791498107339792
6,0.8573820335035035,0.8600280454069708,0.8734588457665492,0.8277984117425587,0.8610056381483638,7,0.8501400118977454,0.9015846654935885,0.9262214079077169,0.9041528379382419,0.8710811892960971
7,0.6591802913644397,0.6766049970824851,0.7190932374178081,0.6962744184985393,0.6795473719845153,8,0.7020547498231751,0.8031563608694253,0.815582154952394,0.7836018633109332,0.6664028481198744
8,0.7170557614639578,0.7394881822709692,0.7569471286588593,0.7460286905596256,0.7282057773332735,9,0.7724986047028587,0.8134680608655159,0.8336881892904868,0.824003909007194,0.7731012506478337
9,0.7894591443249306,0.7883464377920458,0.7839689313155535,0.7872230195933461,0.7685429624194476,10,0.8566951451843736,0.8975689203831299,0.9129179822509644,0.8982240571419934,0.825186193170243


==> samples.csv <==
,distance,pos,neg,pos_percent
0,64,0.093,4.782,1.9076923076923078
1,63,0.102,4.883,2.0461384152457374
2,62,0.106,4.984,2.0825147347740667
3,61,0.117,5.088,2.2478386167146973
4,60,0.121,5.194,2.2765757290686737
5,59,0.124,5.321,2.277318640955005
6,58,0.138,5.452,2.4686940966010735
7,57,0.141,5.569,2.469352014010508
8,56,0.15,5.685,2.570694087403599
9,55,0.148,5.817,2.4811399832355407
10,54,0.154,5.966,2.5163398692810457
11,53,0.164,6.106,2.615629984051037
12,52,0.176,6.259,2.735042735042735
13,51,0.186,6.434,2.809667673716012
14,50,0.201,6.599,2.9558823529411766
15,49,0.204,6.781,2.9205440229062276
16,48,0.214,6.921,2.9992992291520673
17,47,0.23,7.12,3.129251700680272
18,46,0.229,7.316,3.0351225977468523
19,45,0.237,7.503,3.062015503875969
20,44,0.259,7.716,3.2476489028213167
21,43,0.28,7.93,3.41047503045067
22,42,0.282,8.158,3.3412322274881516
23,41,0.279,8.391,3.217993079584775
24,40,0.294,8.641,3.290430889759373
25,39,0.299,8.881,3.2570806100217866
26,38,0.31,9.105,3.2926181625066384
27,37,0.317,9.403,3.2613168724279835
28,36,0.318,9.692,3.1768231768231767
29,35,0.344,9.926,3.3495618305744888
30,34,0.343,10.212,3.24964471814306
31,33,0.356,10.569,3.2585812356979407
32,32,0.392,10.873,3.479804704837994
33,31,0.4,11.19,3.4512510785159622
34,30,0.42,11.49,3.526448362720403
35,29,0.402,11.848,3.2816326530612243
36,28,2.852,15.313,15.700522983759978
37,27,4.361,17.549,19.904153354632587
38,26,7.588,22.782,24.985182746131052
39,25,9.701,26.939,26.476528384279476
40,24,11.625,31.12,27.19616329395251
41,23,13.072,35.743,26.778654102222678
42,22,14.427,40.398,26.314637482900135
43,21,15.42,45.435,25.33892038452058
44,20,16.012,50.868,23.94138755980861
45,19,15.755,54.97,22.276422764227643
46,18,14.666,58.899,19.9361109223136
47,17,13.409,62.316,17.70749422251568
48,16,12.151,64.979,15.753921949954622
49,15,10.897,68.243,13.76926964872378
50,14,10.278,70.597,12.708500772797526
51,13,9.559,72.786,11.608476531665554
52,12,9.182,75.048,10.901104119672326
53,11,9.068,76.722,10.569996503088937
54,10,9.003,79.272,10.198810535259133
55,9,9.027,80.918,10.036133192506531
56,8,8.987,82.203,9.85524728588661
57,7,8.999,84.711,9.603030626400598
58,6,8.822,85.188,9.384108073609191
59,5,9.013,88.742,9.21998874737865
60,4,8.761,90.184,8.85441406842185
61,3,8.884,91.866,8.817866004962779
62,2,9.005,92.93,8.834060921175258
63,1,7.498,71.527,9.488136665612148
64,0,26.137,218.403,10.688230964259425

